Learned Watershed: End-to-End Learning of Seeded Segmentation

Learned boundary maps are known to outperform hand- crafted ones as a basis for the watershed algorithm. We show, for the first time, how to train watershed computation jointly with boundary map prediction. The estimator for the merging priorities is cast as a neural network that is con- volutional (over space) and recurrent (over iterations). The latter allows learning of complex shape priors. The method gives the best known seeded segmentation results on the CREMI segmentation challenge.

==> image/image.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{408.18894847bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20740742)%
    \put(0,0){\includegraphics[width=\unitlength]{image.pdf}}%
  \end{picture}%
\endgroup%


==> image/overview_rearranged.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_rearranged.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350.50898237bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.49274569)%
    \put(0,0){\includegraphics[width=\unitlength]{overview_rearranged.eps}}%
    \put(1.49366979,2.22369998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01567057\unitlength}\raggedright \end{minipage}}}%
    \put(0.67259592,0.48280016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{static}}}%
    \put(0.43992749,0.48308146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dynamic}}}%
    \put(0.53761406,0.32478855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{recurrent}}}%
    \put(0.56111494,0.02886064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{f(}\textit{e}\textit{)}}}}%
    \put(0.90255707,0.31646876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(w)}}}}%
    \put(0.20739851,0.32106211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(v}\textit{k}\textit{)}}}}%
    \put(0.2309547,1.02851368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(0.80902264,1.21110529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
    \put(0.41310642,1.45803046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(-0.00019971,1.45390837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{priority queue}}}%
    \put(0.60398363,0.59527374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{neural network}}}%
    \put(0.3003231,0.81981146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{me\\ them\\ nobody}}}%
  \end{picture}%
\endgroup%


==> image/overview_rearranged.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_rearranged.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350.50898237bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.49274569)%
    \put(0,0){\includegraphics[width=\unitlength]{image/overview_rearranged.eps}}%
    \put(1.49366979,2.22369998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01567057\unitlength}\raggedright \end{minipage}}}%
    \put(0.67259592,0.48280016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{static}}}%
    \put(0.43992749,0.48308146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dynamic}}}%
    \put(0.53761406,0.32478855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{recurrent}}}%
    \put(0.56111494,0.02886064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{f(}\textit{e}\textit{)}}}}%
    \put(0.90255707,0.31646876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(w)}}}}%
    \put(0.20739851,0.32106211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(v}\textit{k}\textit{)}}}}%
    \put(0.2309547,1.02851368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(0.80902264,1.21110529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
    \put(0.41310642,1.45803046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(-0.00019971,1.45390837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{priority queue}}}%
    \put(0.60398363,0.59527374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{neural network}}}%
    \put(0.3003231,0.81981146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{me them nobody}}}%
  \end{picture}%
\endgroup%


==> image/update_overview.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'update_overview.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{810.81691394bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34689102)%
    \put(0,0){\includegraphics[width=\unitlength]{update_overview.eps}}%
    \put(-0.00008633,0.12297138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{priority queue}}}%
    \put(0.68432391,0.15355861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{static}}}%
    \put(0.71641082,0.80929833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00677425\unitlength}\raggedright \end{minipage}}}%
    \put(0.6770984,0.07778166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dynamic}}}%
    \put(0.79735214,0.11636847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{recurrent}}}%
    \put(0.96575812,0.11438007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{f(}\textit{e}\textit{)}}}}%
    \put(0.80464332,0.01049142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(w)}}}}%
    \put(0.80366892,0.22516297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(v}\textit{k}\textit{)}}}}%
    \put(0.43777221,0.07947686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{crop\\ around w}}}%
    \put(0.41791532,0.19936619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{crop\\ around w}}}%
    \put(0.17529339,0.12475332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(0.28554015,0.08615726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(0.28782355,0.27124464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
  \end{picture}%
\endgroup%


==> image/update_overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'update_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{810.81691394bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34689102)%
    \put(0,0){\includegraphics[width=\unitlength]{image/update_overview.eps}}%
    \put(-0.00008633,0.12297138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{priority queue}}}%
    \put(0.68432391,0.15355861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{static}}}%
    \put(0.71641082,0.80929833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00677425\unitlength}\raggedright \end{minipage}}}%
    \put(0.6770984,0.07778166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dynamic}}}%
    \put(0.79735214,0.11636847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{recurrent}}}%
    \put(0.96575812,0.11438007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{f(}\textit{e}\textit{)}}}}%
    \put(0.80464332,0.01049142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(w)}}}}%
    \put(0.80366892,0.22516297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{H(v}\textit{k}\textit{)}}}}%
    %\put(0.43777221,0.07947686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{crop\\ around w}}}%
    %\put(0.41791532,0.19936619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{crop\\ around w}}}%
    \put(0.17529339,0.12475332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(0.28554015,0.08615726){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(0.28782355,0.27124464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
  \end{picture}%
\endgroup%

